Current with "wrong" sign and phase transitions

We prove that under certain conditions, phase separation is enough to sustain a regime in which current flows along the concentration gradient, a phenomenon which is known in the literature as \textit{uphill diffusion}. The model we consider here is a version of that proposed in [G. B. Giacomin, J. L. Lebowitz, Phase segregation dynamics in particle system with long range interactions, Journal of Statistical Physics 87(1) (1997): 37-61], which is the continuous mesoscopic limit of a $1d$ discrete Ising chain with a Kac potential. The magnetization profile lies in the interval $\left[-\varepsilon^{-1},\varepsilon^{-1}\right]$, $\varepsilon>0$, staying in contact at the boundaries with infinite reservoirs of fixed magnetization $\pm\mu$, $\mu\in(m^*\left(\beta\right),1)$, where $m^*\left(\beta\right)=\sqrt{1-1/\beta}$, $\beta>1$ representing the inverse temperature. At last, an external field of Heaviside-type of intensity $\kappa>0$ is introduced. According to the axiomatic non-equilibrium theory, we derive from the mesoscopic free energy functional the corresponding stationary equation and prove the existence of a solution, which is antisymmetric with respect to the origin and discontinuous in $x=0$, provided $\varepsilon$ is small enough. When $\mu$ is metastable, the current is positive and bounded from below by a positive constant independent of $\kappa$, this meaning that both phase transition as well as external field contributes to uphill diffusion, which is a regime that actually survives when the external bias is removed.

==> SiMn.dat <==
0.91875	0.5755229591836735
0.7562499999999999	0.5821811224489796
0.5999999999999996	0.5796938775510204
0.5218749999999999	0.5960522959183674
0.4406249999999998	0.6047385204081632
0.3593749999999998	0.618016581632653
0.2812499999999998	0.6297831632653061
0.22187499999999982	0.6462563775510204
0.1812499999999997	0.6689668367346939
0.14062499999999978	0.6671875
0.09999999999999964	0.6898979591836735
0.059374999999999956	0.6942410714285715
-0.02187500000000009	0.34476403061224503
-0.07812500000000022	0.35207270408163277
-0.14062500000000022	0.37924107142857155
-0.1781250000000001	0.3897257653061226
-0.22187500000000004	0.40782525510204093
-0.29062500000000024	0.43954719387755115
-0.3593750000000002	0.43759566326530625
-0.4375000000000002	0.45548469387755114
-0.5187500000000002	0.4687627551020409
-0.5968750000000003	0.46981505102040827
-0.6781250000000002	0.4800318877551022
-0.7562500000000003	0.4948596938775512
-0.8343750000000003	0.48672831632653074
-0.9156250000000002	0.48623086734693893
